Multi-modal brain encoding models for multi-modal stimuli

Despite participants engaging in unimodal stimuli, such as watching images or silent videos, recent work has demonstrated that multi-modal Transformer models can predict visual brain activity impressively well, even with incongruent modality representations. This raises the question of how accurately these multi-modal models can predict brain activity when participants are engaged in multi-modal stimuli. As these models grow increasingly popular, their use in studying neural activity provides insights into how our brains respond to such multi-modal naturalistic stimuli, i.e., where it separates and integrates information across modalities through a hierarchy of early sensory regions to higher cognition. We investigate this question by using multiple unimodal and two types of multi-modal models-cross-modal and jointly pretrained-to determine which type of model is more relevant to fMRI brain activity when participants are engaged in watching movies. We observe that both types of multi-modal models show improved alignment in several language and visual regions. This study also helps in identifying which brain regions process unimodal versus multi-modal information. We further investigate the contribution of each modality to multi-modal alignment by carefully removing unimodal features one by one from multi-modal representations, and find that there is additional information beyond the unimodal embeddings that is processed in the visual and language regions. Based on this investigation, we find that while for cross-modal models, their brain alignment is partially attributed to the video modality; for jointly pretrained models, it is partially attributed to both the video and audio modalities. This serves as a strong motivation for the neuroscience community to investigate the interpretability of these models for deepening our understanding of multi-modal information processing in brain.

==> ICLR2024Reviews.txt <==
OpenReview.net
Search OpenReview...
Notifications139
Activity
Tasks
Manish Gupta 
back arrowBack to Author Console
Brain encoding models based on binding multiple modalities across audio, language, and vision
Download PDF
Khushbu Pahwa, SUBBA REDDY OOTA, Advaith Malladi, Maneesh Kumar Singh, Manish Gupta, Bapi Raju Surampudi 
20 Sept 2023 (modified: 13 Oct 2023)ICLR 2024 Conference SubmissionEveryoneRevisionsBibTeX
Keywords: Multimodal Transformers, fMRI, ImageBind, cognitive neuroscience, brain encoding, movie clips, NLP, language models
Abstract:
Multimodal associative learning of sensory stimuli (images, text, audio) has created powerful representations for these modalities that work across a multitude of tasks with simple task heads without even (fine)tuning features on target datasets. Such representations are being increasingly used to study neural activity and understand how our brain responds to such stimuli. While previous work has focused on static images, deep understanding of a video involves not just recognizing the individual objects present in each frame, but also requires a detailed semantic description of their interactions over time and their narrative roles. In this paper, we seek to evaluate whether new multimodally aligned features (like ImageBind) are better than previous ones in explaining fMRI responses to external stimuli, thereby allowing for a better understanding of how the brain and its different areas process external stimuli, converting them into meaningful high-level understanding, and actionable signals. In addition, we explore whether generative AI based modality conversion helps to disentangle the semantic part of the visual stimulus allowing for a more granular localization of such processing in the brain. Towards this end, given a dataset of fMRI responses from subjects watching short video clips, we first generate detailed multi-event video captions. Next, we synthesize audio from these generated text captions using a text-to-speech model. Further, we use a joint embedding across different modalities (audio, text and video) using the recently proposed ImageBind model. We use this joint embedding to train encoding models that predict fMRI brain responses. We infer from our experimental findings and computational results that the visual system's primary goal may revolve around converting visual input into comprehensive semantic scene descriptions. Further, multimodal feature alignment helps obtain richer representations for all modalities (audio, text and video) leading to improved performance compared to unimodal representations across well-known multimodal processing brain regions.

Primary Area: applications to neuroscience & cognitive science
Code Of Ethics: I acknowledge that I and all co-authors of this work have read and commit to adhering to the ICLR Code of Ethics.
Submission Guidelines: I certify that this submission complies with the submission instructions as described on https://iclr.cc/Conferences/2024/AuthorGuide.
Resubmission: No
Student Author: Yes
Anonymous Url: I certify that there is no URL (e.g., github page) that could be used to find authors' identity.
No Acknowledgement Section: I certify that there is no acknowledgement section in this submission for double blind review.
Large Language Models: No, not at all.
Submission Number: 2026
Filter by reply type...
Filter by author...
Search keywords...

Sort: Newest First
3 / 3 replies shown
Add:
Official Review of Submission2026 by Reviewer TnaU
Official ReviewReviewer TnaU01 Nov 2023, 06:52 (modified: 10 Nov 2023, 22:38)EveryoneRevisions
Summary:
This paper uses multimodally aligned features from visual, auditory and semantic domain to build encoding models to predict fMRI response to silent videos. The paper compares encoding model performances across different single modality models and multimodal models and showed that alignment help with brain prediction.

Soundness: 2 fair
Presentation: 3 good
Contribution: 2 fair
Strengths:
The paper is presents an interesting idea of leveraging multimodal alignment to probe the multimodal representation in the human brain. The idea itself is relatively novel.

The paper is written clearly.

Weaknesses:
The findings of the paper lack novelty. The main message from the results, namely, visual perception carries semantic information that can be predicted with semantic-based encoding model, is well known and demonstrated across modalities and with different models.

Given the above, it is not surprising to me that other modality that are not present in the stimuli could individually predict brain responses to some extend (and that they each perform worse than the visual model), since the extracted feature from these modalities all share the semantic information contained in the visual feature and in the brain. It is also not surprising that, with the ImageBind model each modality gains a small boost in performance because of more semantic information they gain from the visual modality.

Since the authors didn’t make comparison between imageBind models to other single or multi- modal models, it is unclear whether ImageBind help at all in terms of overall brain prediction.

Throughout the paper, comparison of models are largely limited to univariate bar plots or contrasts plots in brain maps. Without analysis like variance partitioning or feature regression between model space it is unclear whether these models from different modalities indeed predicts any regions uniquely.

ImageBind as a useful tool to bridge across modalities, perhaps has more potentials in aiding our understanding of the brain with stimuli that actually consists of multiple modalities (movies with actual audios). With those one could study, for example, difference of subtitles vs video transcripts encoding in the brain with presence of visual input.

Questions:
In Figure 1, I think the colors of the arrow or the order of the modality are flipped.

Flag For Ethics Review: No ethics review needed.
Rating: 3: reject, not good enough
Confidence: 5: You are absolutely certain about your assessment. You are very familiar with the related work and checked the math/other details carefully.
Code Of Conduct: Yes
Add:
Official Review of Submission2026 by Reviewer bZKi
Official ReviewReviewer bZKi31 Oct 2023, 09:17 (modified: 10 Nov 2023, 22:38)EveryoneRevisions
Summary:
The paper evaluates the effectiveness of multimodally aligned features in understanding fMRI brain responses to videos. Using a dataset of fMRI scans from subjects watching videos, the study generates multi-event captions and synthesized audio to create a joint embedding across audio, text, and video. This joint embedding trains models to predict fMRI responses. Key findings indicate that the visual system primarily focuses on converting visual input into semantic descriptions, and multimodal alignment enhances the prediction of brain activity compared to unimodal approaches.

Soundness: 3 good
Presentation: 3 good
Contribution: 3 good
Strengths:
The authors provides concise interpretability of their model's performance. They relate the outputted embeddings to specific regions of the brain, giving good intuition of how the human responds cognitively to external stimuli.
The authors provide sufficient ablation study to identify each modalities affect on performance.
Weaknesses:
Maybe the authors can use another metric (MSE) to quantify the error in the fMRI activity prediction.

Questions:
For future work, have the authors considered using different models for the text, video, and audio encoder to validate whether these findings generalize across different models as well? It would also be interesting work to do a canonical correlation analysis to measure the relationship between the generated joint embeddings and the fMRI signals.

Flag For Ethics Review: No ethics review needed.
Details Of Ethics Concerns:
NA

Rating: 8: accept, good paper
Confidence: 5: You are absolutely certain about your assessment. You are very familiar with the related work and checked the math/other details carefully.
Code Of Conduct: Yes
Add:
Official Review of Submission2026 by Reviewer 77Kr
Official ReviewReviewer 77Kr30 Oct 2023, 00:22 (modified: 10 Nov 2023, 22:38)EveryoneRevisions
Summary:
The authors examine whether activations extracted from multimodal neural networks can fit signals derived from functional magnetic resonance imaging (fMRI) measurements obtained while participants watch videos. The paper also explores algorithms that generate captions, convert captions to speech and then use text, audio and video information to try to fit fMRI responses. Mysteriously, the authors conclude that the role of the visual system is to extract semantic informaiton.

Soundness: 1 poor
Presentation: 1 poor
Contribution: 1 poor
Strengths:
The question of studying the similarities and differences between different modalities is important and worth studying.

It would be very useful for the field to understand how the brain represents visual, auditory, and text information (but this is not studied in the current paper).

Weaknesses:
Before jumping onto showing correlations (Fig. 2), it would be useful to show the actual activations both in the networks and in the fMRI signals to better understand how the correlations are computed.

The basic norms of scientific reporting are not followed here. Axis should be labeled, error bars should be defined.

It would also be useful to spell out the number of features and training used in each case. Does the order in Fig. 2 reflect the number of features or the amount of training in each modality or the successes of the neural network models in each modality?

The features are correlated and therefore it is hard to deduce anything from the fitting analyses. For example, if there is a ball in the image, and the text says ball and the audio says ball, then one can find that language areas can be fit by "visual" features but this does not mean that the language areas represent visual features. Conversely, visual areas can be fit by text, not because visual areas represent text. To understand the relationship between different modalities, we need rigorous controlled experiments that can prove uncorrelated feature dimensions. Unfortunately, this problem is ubiquitous throughout the paper.

There are no comparisons with different baselines, different neural network models, ablation studies.

Questions:
Are the videos shown with sound? If so, why not use the actual sound and caption from the video?

What is the point of converting caption to speech? In the best case scenario, the caption to speech is perfect and the information is redundant. In the worst case scenario, the speech is a bad rendering of the caption and merely adds noise.

It would be useful to conduct experiments where there is only visual information that is dissociated from audio information and from language information, experiments with only language information, etc. Even better, one could run experiments where different modalities are orthogonalized (e.g. show a ball and present the word chair). Once the modalities are rigorously decorrelated, it may be possible to begin to disentangle the contribution of different modalities to brain signals.

Flag For Ethics Review: No ethics review needed.
Rating: 1: strong reject
Confidence: 5: You are absolutely certain about your assessment. You are very familiar with the related work and checked the math/other details carefully.
Code Of Conduct: Yes
Add:
About OpenReview
Hosting a Venue
All Venues
Contact
Feedback
Sponsors
Frequently Asked Questions
Terms of Use
Privacy Policy
OpenReview is a long-term project to advance science through improved peer review, with legal nonprofit status through Code for Science & Society. We gratefully acknowledge the support of the OpenReview Sponsors.

Brain encoding models based on binding multiple modalities across audio, language, and vision | OpenReview
